Metastable Speeds in the Fractional Allen-Cahn Equation

We study numerically the one-dimensional Allen-Cahn equation with the spectral fractional Laplacian $(-\Delta)^{\alpha/2}$ on intervals with homogeneous Neumann boundary conditions. In particular, we are interested in the speed of sharp interfaces approaching and annihilating each other. This process is known to be exponentially slow in the case of the classical Laplacian. Here we investigate how the width and speed of the interfaces change if we vary the exponent $\alpha$ of the fractional Laplacian. For the associated model on the real-line we derive asymptotic formulas for the interface speed and time-to-collision in terms of $\alpha$ and a scaling parameter $\varepsilon$. We use a numerical approach via a finite-element method based upon extending the fractional Laplacian to a cylinder in the upper-half plane, and compute the interface speed, time-to-collapse and interface width for $\alpha\in(0.2,2]$. A comparison shows that the asymptotic formulas for the interface speed and time-to-collision give a good approximation for large intervals.

==> figures/result_layers.csv <==
s, v, gamma, vt, L
#0.05,0.01588230703655172,62.963144944785974,0.01611829792477062,10
#0.059494949494949496,0.05122840638320702,19.520419833473603,0.05151957730091817,10
#0.06898989898989899,0.10354650324800047,9.657496570453338,0.10388815138515192,10
#0.07848484848484849,0.15711406332871777,6.364802607821149,0.15750038817200215,10
#0.08797979797979798,0.20731946460828427,4.8234737721777865,0.2077441232826752,10
#0.09747474747474746,0.2524177188918256,3.9616870178141217,0.25287421925757697,10
0.10696969696969696,0.29215351921455285,3.4228579641569064,0.29263549194566996,10
0.11646464646464645,0.3270155106781203,3.0579589265546945,0.32751689144873947,10
0.12595959595959594,0.35782213433395405,2.7946845766301975,0.3583372796293079,10
0.13545454545454544,0.3853065794755766,2.5953359046218596,0.3858303337935738,10
0.14494949494949494,0.4101059537573776,2.438394251139327,0.4106336816104771,10
0.15444444444444444,0.4326793628892247,2.3111802544093645,0.4332069557097885,10
0.16393939393939394,0.4535477460414571,2.2048395317316687,0.45407161158056936,10
0.17343434343434344,0.4729055584842533,2.1145871137678705,0.4734225983821138,10
0.18292929292929289,0.4910510332474459,2.0364482147339036,0.4915586129985991,10
0.1924242424242424,0.5081682800872764,1.9678520663042032,0.5086641945172622,10
0.2019191919191919,0.5243335778372704,1.9071828360196208,0.5248160143663577,10
0.2114141414141414,0.5397214320766306,1.8528076532970035,0.5401889334085022,10
0.2209090909090909,0.5543510481994316,1.8039110835057772,0.5548024755903315,10
0.2304040404040404,0.5683607335980625,1.7594459660670143,0.5687952314985677,10
0.2398989898989899,0.5818090913619453,1.7187768545505537,0.5822260539512891,10
0.2493939393939394,0.594599301174268,1.6818048693046064,0.5949983411046476,10
0.25888888888888884,0.60691493290673,1.6476773692330269,0.6072958524258387,10
0.26838383838383834,0.6187934798344135,1.616048055754556,0.6191562443459312,10
0.27787878787878784,0.6301899374309639,1.5868231791777032,0.6305346514751853,10
0.28737373737373734,0.6411309317793115,1.5597438065025657,0.6414578173620133,10
0.29686868686868684,0.6516399546124854,1.5345897576134293,0.6519493317737723,10
0.30636363636363634,0.6617378983001091,1.5111723275466435,0.6620301677918898,10
0.3158585858585858,0.6715259947177427,1.4891456293070564,0.6718016226452795,10
0.3253535353535353,0.6809430652647914,1.4685515588753961,0.6812025695418094,10
0.3348484848484848,0.6900063715790394,1.4492619795836932,0.690250310045185,10
0.3443434343434343,0.6987317902674504,1.431164309294178,0.6989607503199213,10
0.3538383838383838,0.7071339634064124,1.4141592000231336,0.707348553003177,10
0.3633333333333333,0.715313316913998,1.3979887922598675,0.7155141568133186,10
0.3728282828282828,0.723111952200446,1.3829117288920165,0.7232996693097464,10
0.3823232323232323,0.7307156332182841,1.368521425490391,0.7308908549342751,10
0.3918181818181818,0.7380497648906709,1.354922184885639,0.7382131143217125,10
0.40131313131313123,0.7451258928615245,1.3420550937502338,0.7452779848321992,10
0.41080808080808073,0.75195485912422,1.3298670629839018,0.7520962968708306,10
0.42030303030303023,0.758546852969174,1.3183101295400643,0.7586782254432535,10
0.42979797979797973,0.7649114542642709,1.307340862037226,0.7650333339691024,10
0.43929292929292924,0.7710576703220366,1.29691985241823,0.7711706116145967,10
0.44878787878787874,0.7769939672821141,1.2870112795057467,0.777098505079738,10
0.45828282828282824,0.7828259030360838,1.2774232381959207,0.7829225518735177,10
0.4677777777777777,0.7883692028960211,1.26844122820446,0.7884584562843602,10
0.4772727272727272,0.7938249297167591,1.2597236022265077,0.7939072597611105,10
0.4867676767676767,0.7991031169923571,1.2514029525548256,0.7991789742299247,10
0.4962626262626262,0.8041141160908799,1.2436045829681484,0.8041839295155698,10
0.5057575757575757,0.8090594473007037,1.236003118604373,0.8091236245443332,10
0.5152525252525252,0.8138476076599148,1.2287312644136608,0.8139065353036924,10
0.5247474747474747,0.8183841346679164,1.2219200710749112,0.8184381786610871,10
0.5342424242424242,0.8228763657644538,1.2152493881277024,0.8229258719298937,10
0.5437373737373737,0.8272288435798132,1.2088553339998684,0.8272741381889424,10
0.5532323232323232,0.8314468769871489,1.2027226605548442,0.8314882673888386,10
0.5627272727272727,0.8355355127375668,1.1968372196695485,0.835573288027774,10
0.5722222222222222,0.8394995499230122,1.1911858679277514,0.8395339816436954,10
0.5817171717171716,0.8433435533022311,1.1857563813517735,0.8433748961597242,10
0.5912121212121212,0.8470718655973207,1.1805373789564366,0.8471003581917715,10
0.6007070707070706,0.8506886188499142,1.175518254084493,0.8507144844086604,10
0.6102020202020202,0.8543047560431193,1.1705424708527867,0.8543282031519871,10
0.6196969696969696,0.8577117989536754,1.1658927873207554,0.8577330222811675,10
0.6291919191919192,0.8610187475107711,1.1614148970519254,0.8610379285209682,10
0.6386868686868686,0.8642289954157086,1.1571007282843864,0.8642463030664607,10
0.6481818181818182,0.8673457720757112,1.152942727335632,0.8673613634993503,10
0.6576767676767676,0.8704830067642901,1.1487875032933073,0.8704970279286671,10
0.6671717171717171,0.8734247057339098,1.1449183809836627,0.8734372920820502,10
0.6766666666666666,0.87628196412081,1.1411851903209242,0.8762932411879147,10
0.6861616161616161,0.8791696664593743,1.1374368772608343,0.8791797504662556,10
0.6956565656565656,0.8818691960763406,1.1339550178748201,0.8818781944987013,10
0.7051515151515151,0.8844921233130839,1.130592318057342,0.8845001354263158,10
0.7146464646464646,0.8871556674205276,1.1271978940376675,0.8871627848199329,10
0.7241414141414141,0.8896360123289324,1.1240552160002508,0.8896423194254652,10
0.7336363636363636,0.8921613494420121,1.120873483956051,0.8921669239337968,10
0.7431313131313131,0.8945082280193711,1.1179327016524039,0.894513141339388,10
0.7526262626262625,0.8969045438362874,1.1149458511189467,0.8969088615767239,10
0.7621212121212121,0.8991263083240297,1.1121907909290283,0.8991300906378861,10
0.7716161616161615,0.9014020424167724,1.1093828868180442,0.9014053443973772,10
0.7811111111111111,0.9035063511860797,1.1067990819181825,0.9035092232252265,10
0.7906060606060605,0.9056692685391978,1.104155826787579,0.9056717566646548,10
0.8001010101010101,0.9076631480988687,1.1017303083137548,0.9076652942920397,10
0.8095959595959595,0.9097204026905871,1.0992388398044082,0.9097222451851232,10
0.819090909090909,0.911610302816674,1.0969599585592895,0.9116118763788438,10
0.8285858585858585,0.9135684942909175,1.09460867603164,0.9135698304825454,10
0.838080808080808,0.915477896792742,1.092325662370845,0.9154790242175238,10
0.8475757575757575,0.9172255614296903,1.0902443652369307,0.9172265059636825,10
0.857070707070707,0.9190449111302067,1.0880861075333499,0.9190456961372772,10
0.8665656565656565,0.9207026799964234,1.0861269568628655,0.9207033265294309,10
0.876060606060606,0.9224373952118475,1.0840844107044678,0.9224379222003016,10
0.8855555555555554,0.924130263044117,1.0820985308997082,0.9241306874690473,10
0.895050505050505,0.925665164223222,1.0803042381303791,0.9256655012799603,10
0.9045454545454544,0.9272808163804324,1.0784219648837567,0.9272810796299928,10
0.914040404040404,0.9288582079251589,1.0765905834365768,0.9288584094348683,10
0.9235353535353534,0.930280195772857,1.0749449515790468,0.9302803462468674,10
0.933030303030303,0.9317869945041614,1.0732066511962182,0.931787103404449,10
0.9425252525252524,0.9332587356052949,1.071514213420588,0.9332588112637228,10
0.952020202020202,0.9345766654837782,1.0700031756970476,0.9345767152057722,10
0.9615151515151514,0.9359837413715643,1.068394626742798,0.9359837715319312,10
0.9710101010101009,0.9373586272089575,1.0668275417462803,0.937358643340342,10
0.9805050505050504,0.9385803863042238,1.065438842098143,0.9385803931786812,10
0.99,0.939895925571666,1.0639475848262427,0.9398959272758003,10
#0.05,0.06865802106965935,14.564940620490878,0.0687607420699952,20
#0.059494949494949496,0.12328268088598728,8.111439439938911,0.12340612743171778,20
#0.06898989898989899,0.18232769042510444,5.484630434732427,0.1824687741591028,20
#0.07848484848484849,0.23988728736075635,4.168624402743537,0.24004267535722154,20
#0.08797979797979798,0.29223681558686315,3.421882345630626,0.2924031843436307,20
#0.09747474747474746,0.338173132224658,2.9570651974080295,0.33834732889236796,20
0.10696969696969696,0.37778864334356843,2.646982691564342,0.3779677815089975,20
0.11646464646464645,0.41189155797964,2.4278234904960847,0.4120730678596833,20
0.12595959595959594,0.4413834029158311,2.265603992796017,0.44156505035337285,20
0.13545454545454544,0.46711956006406785,2.140779546595833,0.46729944471007256,20
0.14494949494949494,0.48994151455131607,2.041059943482827,0.4901180546794749,20
0.15444444444444444,0.5103288182110749,1.9595209290853615,0.510500727458718,20
0.16393939393939394,0.5287401698190222,1.891288116698758,0.528906429573492,20
0.17343434343434344,0.5456548336473958,1.8326603895645206,0.5458146636486444,20
0.18292929292929289,0.5612277771474756,1.781807744945644,0.5613806060434443,20
0.1924242424242424,0.5757348241711977,1.7369107408772009,0.5758802611600727,20
0.2019191919191919,0.5892769473417919,1.696994943567648,0.5894147556035264,20
0.2114141414141414,0.6020502329844457,1.6609909692134204,0.602180305297866,20
0.2209090909090909,0.6141595334033259,1.6282414350202525,0.6142818701312588,20
0.2304040404040404,0.625549326890782,1.59859495808329,0.6256640163691497,20
0.2398989898989899,0.6364248264636789,1.5712774838727483,0.6365320277330313,20
0.2493939393939394,0.6468447872234724,1.5459659252916254,0.6469447149793526,20
0.25888888888888884,0.6567833288839037,1.5225721421695297,0.6568762404856876,20
0.26838383838383834,0.6662795229076889,1.5008715795976024,0.6663657072666858,20
0.27787878787878784,0.675366370917322,1.4806778114251404,0.6754461390784935,20
0.28737373737373734,0.6840719719475313,1.4618344867324875,0.6841456491811834,20
0.29686868686868684,0.69250166855627,1.4440398419325162,0.6925695877835836,20
0.30636363636363634,0.7006002265538069,1.427347525876369,0.7006627229409933,20
0.3158585858585858,0.7083877743297137,1.4116562089827338,0.7084451808984136,20
0.3253535353535353,0.7158821360884102,1.3968779909274083,0.7159347802036397,20
0.3348484848484848,0.7231837156209832,1.38277449892704,0.7232319162317385,20
0.3443434343434343,0.7301407561276374,1.3695989322710647,0.7301848216487192,20
0.3538383838383838,0.7369353913689186,1.3569710611162493,0.7369756181052974,20
0.3633333333333333,0.743495987403787,1.344997171392813,0.743532658430738,20
0.3728282828282828,0.749834330139861,1.3336279226018866,0.7498677145630279,20
0.3823232323232323,0.7559612007918601,1.3228192120872238,0.7559915533213433,20
0.3918181818181818,0.7618864851079431,1.3125314853935508,0.7619140458894509,20
0.40131313131313123,0.7676192645586557,1.3027291603669588,0.7676442592127448,20
0.41080808080808073,0.7731678928136024,1.2933801432971337,0.7731905326411145,20
0.42030303030303023,0.7786321880704278,1.2843034430392049,0.7786526703884801,20
0.42979797979797973,0.783837896555496,1.2757739889770687,0.7838564051338631,20
0.43929292929292924,0.788881223566957,1.267617950746072,0.7888979291394631,20
0.44878787878787874,0.7938651257172427,1.2596598182802379,0.7938801865469423,20
0.45828282828282824,0.7987011228291805,1.2520327960198343,0.7987146853097021,20
0.4677777777777777,0.8033007015820532,1.2448638449220313,0.8033129008605793,20
0.4772727272727272,0.8078597037822831,1.237838693176728,0.8078706643922993,20
0.4867676767676767,0.8122878638468396,1.2310906570291371,0.8122977003410604,20
0.4962626262626262,0.8165902574936078,1.2246043726621707,0.816599075069417,20
0.5057575757575757,0.8206732537361106,1.2185117468462696,0.8206811488474961,20
0.5152525252525252,0.8247380345917756,1.2125062238641322,0.8247450955431179,20
0.5247474747474747,0.828690348900871,1.2067233573147613,0.8286966564191037,20
0.5342424242424242,0.8325342003875593,1.2011518560252328,0.8325398281701873,20
0.5437373737373737,0.8362733709736657,1.195781229809708,0.8362783862109279,20
0.5532323232323232,0.8399114363047356,1.190601719152186,0.839915900174857,20
0.5627272727272727,0.8434517797377994,1.1856042325393708,0.8434557478748193,20
0.5722222222222222,0.8468976049576201,1.1807802904933724,0.8469011278917142,20
0.5817171717171716,0.8503570993114902,1.1759765406905773,0.8503602228820558,20
0.5912121212121212,0.8536246173025089,1.17147511884093,0.8536273830445532,20
0.6007070707070706,0.8568064786960198,1.1671246948574754,0.8568089242006037,20
0.6102020202020202,0.8599052785211897,1.16291878300798,0.8599074377708417,20
0.6196969696969696,0.8629234802361104,1.1588513036247237,0.8629253839162345,20
0.6291919191919192,0.8659724326739265,1.1547711708468902,0.8659741084613151,20
0.6386868686868686,0.8688390595010668,1.1509611464455256,0.8688405323306749,20
0.6481818181818182,0.87163200117108,1.14727315960916,0.8716332934822457,20
0.6576767676767676,0.874463633993053,1.1435581322389723,0.8744647659563543,20
0.6671717171717171,0.8771183638683582,1.1400969825665221,0.877119353594287,20
0.6766666666666666,0.8797054043770951,1.1367441816594084,0.8797062681077115,20
0.6861616161616161,0.8823394473580327,1.1333506656585233,0.8823401996427243,20
0.6956565656565656,0.8847999666825769,1.13019895756704,0.8848006205390182,20
0.7051515151515151,0.8873107923796189,1.1270008305862793,0.8873113594409754,20
0.7146464646464646,0.8896518692342075,1.1240351811554983,0.8896523598835864,20
0.7241414141414141,0.8920466959935166,1.1210175481747067,0.8920471194866133,20
0.7336363636363636,0.894274846564996,1.1182244517343918,0.894275211141838,20
0.7431313131313131,0.8965603419146149,1.115373894259575,0.8965606549012494,20
0.7526262626262625,0.8986815753434644,1.1127411837922827,0.8986818432443893,20
0.7621212121212121,0.9008639126691307,1.110045575071537,0.9008641412512144,20
0.7716161616161615,0.9028837788977171,1.1075622614694074,0.9028839732663066,20
0.7811111111111111,0.9049686865823733,1.1050106095676235,0.9049688512502411,20
0.7906060606060605,0.9068923177893546,1.1026667448651513,0.9068924567390897,20
0.8001010101010101,0.9088851220320542,1.100249058719582,0.90888523877246,20
0.8095959595959595,0.910717268641837,1.0980356192117795,0.9107173662588558,20
0.819090909090909,0.9126229309477164,1.0957427937533266,0.912623012150362,20
0.8285858585858585,0.9144852624326626,1.093511334824419,0.914485329594406,20
0.838080808080808,0.9161911431756056,1.0914752968839068,0.9161911983716217,20
0.8475757575757575,0.9179731945461743,1.0893564277706147,0.9179732395868285,20
0.857070707070707,0.9195981630391104,1.0874314893096086,0.9195981995000291,20
0.8665656565656565,0.9213041152276518,1.0854179238664343,0.9213041444766963,20
0.876060606060606,0.9229721020095359,1.083456366473868,0.9229721252309693,20
0.8855555555555554,0.9244855886278758,1.0816826268586868,0.9244856068439904,20
0.895050505050505,0.9260832791660704,1.079816494365918,0.926083293256519,20
0.9045454545454544,0.9276458400486236,1.0779976116182268,0.9276458507676762,20
0.914040404040404,0.9290556190630246,1.0763618232119672,0.9290556270549545,20
0.9235353535353534,0.9305531508159248,1.0746296427272133,0.9305531566287081,20
0.933030303030303,0.9320181268874018,1.0729405052878453,0.9320181309848984,20
0.9425252525252524,0.9333312287256744,1.0714309874377095,0.9333312314984443,20
0.952020202020202,0.9347359696887076,1.0698208183141031,0.9347359714635999,20
0.9615151515151514,0.9361104975395268,1.0682499583418843,0.9361104985881682,20
0.9710101010101009,0.937455573548551,1.0667172164913368,0.9374555740948483,20
0.9805050505050504,0.938651955130787,1.065357606228674,0.9386519553575451,20
0.99,0.9399425462132748,1.0638948136018285,0.9399425462680262,20
#0.05,0.13225518678787124,7.561140128318259,0.1322998987002236,40
#0.059494949494949496,0.18825926301594842,5.311823620149224,0.18831160014416365,40
#0.06898989898989899,0.2460899924067198,4.063554109698504,0.24614825299073725,40
#0.07848484848484849,0.3005943376318386,3.3267426388609427,0.300656837959905,40
#0.08797979797979798,0.34902714657547096,2.865106653770748,0.34909232495259485,40
#0.09747474747474746,0.3906070205891029,2.5601178352908947,0.3906734925600318,40
0.10696969696969696,0.42584161933825443,2.3482909010959783,0.4259082008692031,40
0.11646464646464645,0.4557252092171335,2.1943047691345576,0.4557909194287809,40
0.12595959595959594,0.4812005110278906,2.078135781410339,0.48126456245544524,40
0.13545454545454544,0.5032151532839795,1.9872215561753361,0.5032769350865467,40
0.14494949494949494,0.5225679398722246,1.913626772137063,0.5226269976169832,40
0.15444444444444444,0.539846908624517,1.8523770054512547,0.5399029230134043,40
0.16393939393939394,0.5554429714332623,1.80036484649289,0.5554957374655598,40
0.17343434343434344,0.5696935193270647,1.7553297800916243,0.5697429267894382,40
0.18292929292929289,0.5829158422447251,1.7155135056016726,0.5829618580114888,40
0.1924242424242424,0.595305190503307,1.6798106516668192,0.5953478428571287,40
0.2019191919191919,0.6069424396063416,1.6476026963093775,0.6069818046126322,40
0.2114141414141414,0.6180043944648459,1.6181114713042437,0.618040584322639,40
0.2209090909090909,0.6284404065549298,1.5912407756877636,0.6284735597824544,40
0.2304040404040404,0.6385228212914017,1.5661147364749106,0.6385530945710493,40
0.2398989898989899,0.6480945727211931,1.5429846847833346,0.6481221342157839,40
0.2493939393939394,0.6573385429987042,1.521286117558409,0.6573635669515345,40
0.25888888888888884,0.666216983797115,1.5010124693917033,0.6662396462371135,40
0.26838383838383834,0.6747568107582712,1.4820154225286446,0.6747772861451955,40
0.27787878787878784,0.6830583595674128,1.464003750182209,0.6830768182279848,40
0.28737373737373734,0.6910656726270936,1.4470404761945261,0.6910822788497167,40
0.29686868686868684,0.6987959764557078,1.4310328532113172,0.6988108871279102,40
0.30636363636363634,0.7062641485708615,1.4159008382678329,0.7062775122592422,40
0.3158585858585858,0.7134831644616685,1.4015747670157177,0.7134951208485243,40
0.3253535353535353,0.7204644287278897,1.3879935776505732,0.7204751083317102,40
0.3348484848484848,0.7273033731786505,1.3749420625254902,0.727312897297228,40
0.3443434343434343,0.733927163235798,1.3625330279248944,0.733935644060847,40
0.3538383838383838,0.7402600553807008,1.3508766179281686,0.7402675962416936,40
0.3633333333333333,0.7464807443179935,1.3396192837011878,0.7464874400205018,40
0.3728282828282828,0.7525121328131748,1.3288822284653699,0.7525180700434801,40
0.3823232323232323,0.7583616155027543,1.3186321400735084,0.758366873275975,40
0.3918181818181818,0.7641257114841037,1.3086851874906493,0.7641303616177005,40
0.40131313131313123,0.7696335079166187,1.299319727784434,0.7696376155150031,40
0.41080808080808073,0.7749788961826919,1.2903577180303787,0.7749825201218599,40
0.42030303030303023,0.7802596478952416,1.2816246523801536,0.7802628412990025,40
0.42979797979797973,0.7852995061323513,1.2733995019620754,0.785302316833884,40
0.43929292929292924,0.7902867354655589,1.265363513169557,0.7902892064497883,40
0.44878787878787874,0.7950417263336808,1.257795618616749,0.7950438961573847,40
0.45828282828282824,0.79975601961743,1.2503813356457865,0.7997579228051226,40
0.4677777777777777,0.8042443785692811,1.2434031578547808,0.804246045983811,40
0.4772727272727272,0.808704099567229,1.2365462231923163,0.808705558754733,40
0.4867676767676767,0.8130426336643831,1.2299478017444179,0.8130439091737697,40
0.4962626262626262,0.8172640930581117,1.2235946843793306,0.8172652067356528,40
0.5057575757575757,0.8213723844377709,1.2174745815011783,0.8213733556976797,40
0.5152525252525252,0.8253712227774808,1.2115760428802822,0.8253720688495559,40
0.5247474747474747,0.8292641437087991,1.2058883862114214,0.8292648798643627,40
0.5342424242424242,0.8330545146536695,1.2004016332781482,0.8330551544111023,40
0.5437373737373737,0.8367455448676865,1.1951064527724837,0.8367461001789096,40
0.5532323232323232,0.8403402945210524,1.1899941089579011,0.8403407759403102,40
0.5627272727272727,0.8438416829245585,1.1850564154809622,0.8438420997608376,40
0.5722222222222222,0.8472524959921277,1.1802856937340809,0.8472528564465106,40
0.5817171717171716,0.8505753930173615,1.1756747352548775,0.8505757043065629,40
0.5912121212121212,0.8538129128313814,1.171216767715352,0.8538131812986517,40
0.6007070707070706,0.8570733654632703,1.1667612602329256,0.8570735966777872,40
0.6102020202020202,0.8601495005210792,1.1625885958129363,0.8601496993668766,40
0.6196969696969696,0.8631474302318624,1.1585506310681777,0.8631476009872736,40
0.6291919191919192,0.8660692715589097,1.1546420509759194,0.8660694179674326,40
0.6386868686868686,0.8690257911091995,1.1507138340780758,0.8690259164426192,40
0.6481818181818182,0.8718043415290025,1.1470463639194124,0.8718044486435411,40
0.6576767676767676,0.8745128401105924,1.1434937877796492,0.8745129314967912,40
0.6671717171717171,0.8772636681794281,1.1399081442359111,0.8772637460064041,40
0.6766666666666666,0.8798406895365422,1.1365693947693554,0.8798407556912055,40
0.6861616161616161,0.8823529754453961,1.133333289316804,0.8823530315671604,40
0.6956565656565656,0.8849157552994324,1.130051074366538,0.8849158028108993,40
0.7051515151515151,0.8873070523733384,1.1270055809037405,0.887307092507392,40
0.7146464646464646,0.8897520789985149,1.123908584878585,0.8897521128222192,40
0.7241414141414141,0.892028813128622,1.1210400216700283,0.8920288415642742,40
0.7336363636363636,0.8943626860808388,1.1181146257141736,0.8943627099244964,40
0.7431313131313131,0.896530816866356,1.115410626368985,0.8965308368041238,40
0.7526262626262625,0.8987596768025049,1.1126444875204853,0.8987596934248347,40
0.7621212121212121,0.9008247364729869,1.1100938501259585,0.900824750287221,40
0.7716161616161615,0.9029543062408585,1.1074757527467343,0.9029543176822185,40
0.7811111111111111,0.9049214339489398,1.1050683103351324,0.9049214433901435,40
0.7906060606060605,0.906957054971718,1.1025880382298625,0.9069570627313865,40
0.8001010101010101,0.9088310271011223,1.1003145471272886,0.9088310334511203,40
0.8095959595959595,0.9107776917334984,1.0979627729975283,0.9107776969053359,40
0.819090909090909,0.9126801035658574,1.0956741536196333,0.9126801077562667,40
0.8285858585858585,0.9144253291670478,1.0935830057451519,0.9144253325428359,40
0.838080808080808,0.9162457150527614,1.091410288278855,0.9162457177550262,40
0.8475757575757575,0.9179084735343542,1.089433237444205,0.9179084756821441,40
0.857070707070707,0.9196510681450458,1.087368932237549,0.919651069838532,40
0.8665656565656565,0.9213548477585684,1.0853581575358897,0.9213548490817902,40
0.876060606060606,0.9229038473418752,1.0835364950316062,0.922903848365114,40
0.8855555555555554,0.924535728909239,1.0816239640406253,0.9245357296910659,40
0.895050505050505,0.9261316806936347,1.0797600609570346,0.9261316812826772,40
0.9045454545454544,0.927574836359571,1.0780801298196856,0.9275748367960318,40
0.914040404040404,0.9291042521524255,1.0763054820633235,0.9291042524693877,40
0.9235353535353534,0.9306003625903446,1.0745751239731738,0.9306003628148913,40
0.933030303030303,0.9319448511637397,1.0730248670307887,0.9319448513179126,40
0.9425252525252524,0.9333793153580581,1.0713757885414306,0.933379315459676,40
0.952020202020202,0.9347828666576421,1.0697671466482315,0.9347828667209992,40
0.9615151515151514,0.9360352012522284,1.0683358902124616,0.9360352012886884,40
0.9710101010101009,0.9373815746161432,1.0668014254595295,0.9373815746346439,40
0.9805050505050504,0.9386992204880388,1.065303963371878,0.9386992204955186,40
0.99,0.9399888510503189,1.0638424050270663,0.939988851052078,40
#0.05,0.15115817350505145,6.615586685205492,0.15117763549529364,80
#0.059494949494949496,0.20452237710543947,4.8894405304337925,0.2045445662641041,80
#0.06898989898989899,0.2597118107468314,3.850421731396751,0.2597358694781526,80
#0.07848484848484849,0.31175541748057867,3.20764273506906,0.31178055643015823,80
#0.08797979797979798,0.3580615631713989,2.7928158251415396,0.358087098139184,80
#0.09747474747474746,0.39792083872111395,2.5130626564165897,0.3979462038614307,80
0.10696969696969696,0.43172508748488886,2.3162888351606434,0.4317498343067225,80
0.11646464646464645,0.46041424631154504,2.1719571190751936,0.4604380347241302,80
0.12595959595959594,0.48498263006761094,2.061929516652155,0.48500521549698616,80
0.13545454545454544,0.5062845211574527,1.9751739549805505,0.5063057402621024,80
0.14494949494949494,0.5250233157525703,1.904677316218988,0.5250430722648848,80
0.15444444444444444,0.5418102489473918,1.8456646066455216,0.5418285005063128,80
0.16393939393939394,0.5570110969487291,1.7952963692787012,0.5570278433596287,80
0.17343434343434344,0.5710060400421259,1.7512949599030954,0.5710213131280241,80
0.18292929292929289,0.5839735377388727,1.7124063598360444,0.583987392780993,80
0.1924242424242424,0.5961571247193267,1.6774101298727315,0.5961696333892367,80
0.2019191919191919,0.6076279042732095,1.6457440367162057,0.6076391489090589,80
0.2114141414141414,0.6185551287428035,1.6166707760268237,0.6185651978018726,80
0.2209090909090909,0.6289507340448648,1.5899496508555904,0.628959718562547,80
0.2304040404040404,0.6388745941507931,1.5652524128451581,0.6388825850447587,80
0.2398989898989899,0.6484450445584389,1.5421507318032692,0.6484521306311007,80
0.2493939393939394,0.6575574467824576,1.5207796746781184,0.6575637132917947,80
0.25888888888888884,0.666461538992507,1.5004616793216674,0.6664670666787897,80
0.26838383838383834,0.6749630520385256,1.4815625788401259,0.6749679165113206,80
0.27787878787878784,0.6831554048304465,1.4637957819395306,0.683159676235793,80
0.28737373737373734,0.6911360156396814,1.4468931981130362,0.6911397585412011,80
0.29686868686868684,0.698844068389596,1.4309343746801522,0.6988473418094261,80
0.30636363636363634,0.7062935425855413,1.4158419123290895,0.7062964001613977,80
0.3158585858585858,0.713578487822498,1.4013875376926288,0.7135809780460017,80
0.3253535353535353,0.7205487619125688,1.3878311265786891,0.7205509284213469,80
0.3348484848484848,0.7273775707408207,1.3748018088893206,0.7273794526430053,80
0.3443434343434343,0.7339095440570108,1.3625657386495562,0.7339111762717616,80
0.3538383838383838,0.7403209470234791,1.3507655078794971,0.7403223606252184,80
0.3633333333333333,0.7465363813784258,1.3395194459961506,0.7465376039357362,80
0.3728282828282828,0.7525636465254786,1.3287912651865577,0.7525647024282127,80
0.3823232323232323,0.7584099642294021,1.3185480771156144,0.7584108749995986,80
0.3918181818181818,0.7640820375345929,1.3087599902578866,0.7640828221183851,80
0.40131313131313123,0.7695860979773197,1.2993997716802193,0.7695867730162471,80
0.41080808080808073,0.7750204643376283,1.2902885098068353,0.7750210444186861,80
0.42030303030303023,0.7802083853125872,1.2817088598699875,0.7802088831970333,80
0.42979797979797973,0.7853386151006921,1.2733360881175888,0.7853390419321293,80
0.43929292929292924,0.7902321536290317,1.2654509126307232,0.7902325191216276,80
0.44878787878787874,0.7950798669403519,1.257735281171472,0.7950801795482892,80
0.45828282828282824,0.7996982486663989,1.2504716643654408,0.7996985157357884,80
0.4677777777777777,0.8042827323567924,1.243343863755096,0.8042829602613532,80
0.4772727272727272,0.8087418984288877,1.2364884296741177,0.8087420926907188,80
0.4867676767676767,0.8130800562513119,1.2298911925234994,0.8130802216480638,80
0.4962626262626262,0.8173012986159758,1.2235389833509474,0.8173014392756869,80
0.5057575757575757,0.8213110561901054,1.2175654917380465,0.8213111756749061,80
0.5152525252525252,0.8253096982977342,1.2116663624122899,0.8253097996775514,80
0.5247474747474747,0.8292023445621127,1.2059782591763926,0.829202430479425,80
0.5342424242424242,0.832992355867473,1.2004912085400907,0.8329924285940866,80
0.5437373737373737,0.8366829356595237,1.1951958829084282,0.8366829971462567,80
0.5532323232323232,0.8402771388020148,1.1900835496080524,0.8402771907220966,80
0.5627272727272727,0.8437778796165909,1.185146024987519,0.8437779234035072,80
0.5722222222222222,0.8472923444630154,1.1802301844633867,0.8472923813434562,80
0.5817171717171716,0.8506160335600589,1.175618564130197,0.8506160645825586,80
0.5912121212121212,0.8538544420302134,1.17115980286089,0.8538544680900101,80
0.6007070707070706,0.8570099948920082,1.166847534988212,0.8570100167525899,80
0.6102020202020202,0.860085008192154,1.1626757709705215,0.8600850265039093,80
0.6196969696969696,0.863189387687681,1.1584943168483668,0.8631894030040203,80
0.6291919191919192,0.8661124216315307,1.154584526239977,0.8661124344228046,80
0.6386868686868686,0.8689614902182888,1.1507989839098547,0.8689615008837901,80
0.6481818181818182,0.8718472309779572,1.146989936388618,0.8718472398562558,80
0.6576767676767676,0.874557126957746,1.1434358822031698,0.87455713433558,80
0.6671717171717171,0.877198844388858,1.139992381883149,0.8771988505087726,80
0.6766666666666666,0.8798849906462183,1.1365121699207132,0.8798849957131215,80
0.6861616161616161,0.8823988868940436,1.1332743216844943,0.8823988910808261,80
0.6956565656565656,0.8848497033996128,1.1301354299583048,0.8848497068519601,80
0.7051515151515151,0.8873532453248056,1.1269469123696745,0.8873532481653136,80
0.7146464646464646,0.8896863281136254,1.123991645595217,0.8896863304453169,80
0.7241414141414141,0.8920754450871806,1.1209814209181288,0.8920754469965064,80
0.7336363636363636,0.8942969822628482,1.1181967733690552,0.8942969838222451,80
0.7431313131313131,0.896578042141199,1.115351874569457,0.8965780434112678,80
0.7526262626262625,0.8986937755201164,1.1127260778247328,0.8986937765514748,80
0.7621212121212121,0.9008727081771184,1.11003473734204,0.9008727090119741,80
0.7716161616161615,0.9028879697692517,1.1075571205756203,0.9028879704427387,80
0.7811111111111111,0.9049703057384461,1.1050086325031523,0.9049703062797558,80
0.7906060606060605,0.9068900499545213,1.102669502273344,0.9068900503878611,80
0.8001010101010101,0.9088809547329447,1.1002541034582782,0.9088809550783477,80
0.8095959595959595,0.9108263997748813,1.097904057509926,0.9108264000488899,80
0.819090909090909,0.912614091517886,1.0957534069376151,0.9126140917341293,80
0.8285858585858585,0.9144752722967369,1.09352328083018,0.914475272466416,80
0.838080808080808,0.9161785215428682,1.091490333473409,0.9161785216751646,80
0.8475757575757575,0.9179598125804322,1.0893723083464282,0.9179598126828509,80
0.857070707070707,0.919701266153076,1.0873095827983332,0.9197012662317328,80
0.8665656565656565,0.9212879714391101,1.085436943714718,0.9212879714989725,80
0.876060606060606,0.9229556205278218,1.0834757140631723,0.9229556205729101,80
0.8855555555555554,0.924586411740824,1.0815646729191988,0.9245864117743796,80
0.895050505050505,0.9260647556415469,1.0798380932953584,0.9260647556661714,80
0.9045454545454544,0.9276272746864878,1.0780191864647062,0.9276272747042597,80
0.914040404040404,0.9291556439853244,1.0762459513357856,0.9291556439978952,80
0.9235353535353534,0.9305330437441188,1.074652863455952,0.930533043752793,80
0.933030303030303,0.931998182146966,1.0729634661908718,0.9319981821527669,80
0.9425252525252524,0.9334316377765411,1.07131573382495,0.9334316377802653,80
0.952020202020202,0.9347148235522764,1.0698450209654478,0.934714823554538,80
0.9615151515151514,0.9360896518981756,1.06827374704146,0.9360896518994433,80
0.9710101010101009,0.9374350494320355,1.0667405710996947,0.937435049432662,80
0.9805050505050504,0.9386301318429852,1.0653823759487842,0.9386301318432319,80
0.99,0.9399211143448755,1.0639190722904437,0.939921114344932,80


==> figures/result_layers_large.csv <==
s, v, gamma, vt, L
0.5057575757575757,0.8090594473007037,1.236003118604373,0.8091236245443332,10
0.5152525252525252,0.8138476076599148,1.2287312644136608,0.8139065353036924,10
0.5247474747474747,0.8183841346679164,1.2219200710749112,0.8184381786610871,10
0.5342424242424242,0.8228763657644538,1.2152493881277024,0.8229258719298937,10
0.5437373737373737,0.8272288435798132,1.2088553339998684,0.8272741381889424,10
0.5532323232323232,0.8314468769871489,1.2027226605548442,0.8314882673888386,10
0.5627272727272727,0.8355355127375668,1.1968372196695485,0.835573288027774,10
0.5722222222222222,0.8394995499230122,1.1911858679277514,0.8395339816436954,10
0.5817171717171716,0.8433435533022311,1.1857563813517735,0.8433748961597242,10
0.5912121212121212,0.8470718655973207,1.1805373789564366,0.8471003581917715,10
0.6007070707070706,0.8506886188499142,1.175518254084493,0.8507144844086604,10
0.6102020202020202,0.8543047560431193,1.1705424708527867,0.8543282031519871,10
0.6196969696969696,0.8577117989536754,1.1658927873207554,0.8577330222811675,10
0.6291919191919192,0.8610187475107711,1.1614148970519254,0.8610379285209682,10
0.6386868686868686,0.8642289954157086,1.1571007282843864,0.8642463030664607,10
0.6481818181818182,0.8673457720757112,1.152942727335632,0.8673613634993503,10
0.6576767676767676,0.8704830067642901,1.1487875032933073,0.8704970279286671,10
0.6671717171717171,0.8734247057339098,1.1449183809836627,0.8734372920820502,10
0.6766666666666666,0.87628196412081,1.1411851903209242,0.8762932411879147,10
0.6861616161616161,0.8791696664593743,1.1374368772608343,0.8791797504662556,10
0.6956565656565656,0.8818691960763406,1.1339550178748201,0.8818781944987013,10
0.7051515151515151,0.8844921233130839,1.130592318057342,0.8845001354263158,10
0.7146464646464646,0.8871556674205276,1.1271978940376675,0.8871627848199329,10
0.7241414141414141,0.8896360123289324,1.1240552160002508,0.8896423194254652,10
0.7336363636363636,0.8921613494420121,1.120873483956051,0.8921669239337968,10
0.7431313131313131,0.8945082280193711,1.1179327016524039,0.894513141339388,10
0.7526262626262625,0.8969045438362874,1.1149458511189467,0.8969088615767239,10
0.7621212121212121,0.8991263083240297,1.1121907909290283,0.8991300906378861,10
0.7716161616161615,0.9014020424167724,1.1093828868180442,0.9014053443973772,10
0.7811111111111111,0.9035063511860797,1.1067990819181825,0.9035092232252265,10
0.7906060606060605,0.9056692685391978,1.104155826787579,0.9056717566646548,10
0.8001010101010101,0.9076631480988687,1.1017303083137548,0.9076652942920397,10
0.8095959595959595,0.9097204026905871,1.0992388398044082,0.9097222451851232,10
0.819090909090909,0.911610302816674,1.0969599585592895,0.9116118763788438,10
0.8285858585858585,0.9135684942909175,1.09460867603164,0.9135698304825454,10
0.838080808080808,0.915477896792742,1.092325662370845,0.9154790242175238,10
0.8475757575757575,0.9172255614296903,1.0902443652369307,0.9172265059636825,10
0.857070707070707,0.9190449111302067,1.0880861075333499,0.9190456961372772,10
0.8665656565656565,0.9207026799964234,1.0861269568628655,0.9207033265294309,10
0.876060606060606,0.9224373952118475,1.0840844107044678,0.9224379222003016,10
0.8855555555555554,0.924130263044117,1.0820985308997082,0.9241306874690473,10
0.895050505050505,0.925665164223222,1.0803042381303791,0.9256655012799603,10
0.9045454545454544,0.9272808163804324,1.0784219648837567,0.9272810796299928,10
0.914040404040404,0.9288582079251589,1.0765905834365768,0.9288584094348683,10
0.9235353535353534,0.930280195772857,1.0749449515790468,0.9302803462468674,10
0.933030303030303,0.9317869945041614,1.0732066511962182,0.931787103404449,10
0.9425252525252524,0.9332587356052949,1.071514213420588,0.9332588112637228,10
0.952020202020202,0.9345766654837782,1.0700031756970476,0.9345767152057722,10
0.9615151515151514,0.9359837413715643,1.068394626742798,0.9359837715319312,10
0.9710101010101009,0.9373586272089575,1.0668275417462803,0.937358643340342,10
0.9805050505050504,0.9385803863042238,1.065438842098143,0.9385803931786812,10
0.99,0.939895925571666,1.0639475848262427,0.9398959272758003,10
0.5057575757575757,0.8206732537361106,1.2185117468462696,0.8206811488474961,20
0.5152525252525252,0.8247380345917756,1.2125062238641322,0.8247450955431179,20
0.5247474747474747,0.828690348900871,1.2067233573147613,0.8286966564191037,20
0.5342424242424242,0.8325342003875593,1.2011518560252328,0.8325398281701873,20
0.5437373737373737,0.8362733709736657,1.195781229809708,0.8362783862109279,20
0.5532323232323232,0.8399114363047356,1.190601719152186,0.839915900174857,20
0.5627272727272727,0.8434517797377994,1.1856042325393708,0.8434557478748193,20
0.5722222222222222,0.8468976049576201,1.1807802904933724,0.8469011278917142,20
0.5817171717171716,0.8503570993114902,1.1759765406905773,0.8503602228820558,20
0.5912121212121212,0.8536246173025089,1.17147511884093,0.8536273830445532,20
0.6007070707070706,0.8568064786960198,1.1671246948574754,0.8568089242006037,20
0.6102020202020202,0.8599052785211897,1.16291878300798,0.8599074377708417,20
0.6196969696969696,0.8629234802361104,1.1588513036247237,0.8629253839162345,20
0.6291919191919192,0.8659724326739265,1.1547711708468902,0.8659741084613151,20
0.6386868686868686,0.8688390595010668,1.1509611464455256,0.8688405323306749,20
0.6481818181818182,0.87163200117108,1.14727315960916,0.8716332934822457,20
0.6576767676767676,0.874463633993053,1.1435581322389723,0.8744647659563543,20
0.6671717171717171,0.8771183638683582,1.1400969825665221,0.877119353594287,20
0.6766666666666666,0.8797054043770951,1.1367441816594084,0.8797062681077115,20
0.6861616161616161,0.8823394473580327,1.1333506656585233,0.8823401996427243,20
0.6956565656565656,0.8847999666825769,1.13019895756704,0.8848006205390182,20
0.7051515151515151,0.8873107923796189,1.1270008305862793,0.8873113594409754,20
0.7146464646464646,0.8896518692342075,1.1240351811554983,0.8896523598835864,20
0.7241414141414141,0.8920466959935166,1.1210175481747067,0.8920471194866133,20
0.7336363636363636,0.894274846564996,1.1182244517343918,0.894275211141838,20
0.7431313131313131,0.8965603419146149,1.115373894259575,0.8965606549012494,20
0.7526262626262625,0.8986815753434644,1.1127411837922827,0.8986818432443893,20
0.7621212121212121,0.9008639126691307,1.110045575071537,0.9008641412512144,20
0.7716161616161615,0.9028837788977171,1.1075622614694074,0.9028839732663066,20
0.7811111111111111,0.9049686865823733,1.1050106095676235,0.9049688512502411,20
0.7906060606060605,0.9068923177893546,1.1026667448651513,0.9068924567390897,20
0.8001010101010101,0.9088851220320542,1.100249058719582,0.90888523877246,20
0.8095959595959595,0.910717268641837,1.0980356192117795,0.9107173662588558,20
0.819090909090909,0.9126229309477164,1.0957427937533266,0.912623012150362,20
0.8285858585858585,0.9144852624326626,1.093511334824419,0.914485329594406,20
0.838080808080808,0.9161911431756056,1.0914752968839068,0.9161911983716217,20
0.8475757575757575,0.9179731945461743,1.0893564277706147,0.9179732395868285,20
0.857070707070707,0.9195981630391104,1.0874314893096086,0.9195981995000291,20
0.8665656565656565,0.9213041152276518,1.0854179238664343,0.9213041444766963,20
0.876060606060606,0.9229721020095359,1.083456366473868,0.9229721252309693,20
0.8855555555555554,0.9244855886278758,1.0816826268586868,0.9244856068439904,20
0.895050505050505,0.9260832791660704,1.079816494365918,0.926083293256519,20
0.9045454545454544,0.9276458400486236,1.0779976116182268,0.9276458507676762,20
0.914040404040404,0.9290556190630246,1.0763618232119672,0.9290556270549545,20
0.9235353535353534,0.9305531508159248,1.0746296427272133,0.9305531566287081,20
0.933030303030303,0.9320181268874018,1.0729405052878453,0.9320181309848984,20
0.9425252525252524,0.9333312287256744,1.0714309874377095,0.9333312314984443,20
0.952020202020202,0.9347359696887076,1.0698208183141031,0.9347359714635999,20
0.9615151515151514,0.9361104975395268,1.0682499583418843,0.9361104985881682,20
0.9710101010101009,0.937455573548551,1.0667172164913368,0.9374555740948483,20
0.9805050505050504,0.938651955130787,1.065357606228674,0.9386519553575451,20
0.99,0.9399425462132748,1.0638948136018285,0.9399425462680262,20
0.5057575757575757,0.8213723844377709,1.2174745815011783,0.8213733556976797,40
0.5152525252525252,0.8253712227774808,1.2115760428802822,0.8253720688495559,40
0.5247474747474747,0.8292641437087991,1.2058883862114214,0.8292648798643627,40
0.5342424242424242,0.8330545146536695,1.2004016332781482,0.8330551544111023,40
0.5437373737373737,0.8367455448676865,1.1951064527724837,0.8367461001789096,40
0.5532323232323232,0.8403402945210524,1.1899941089579011,0.8403407759403102,40
0.5627272727272727,0.8438416829245585,1.1850564154809622,0.8438420997608376,40
0.5722222222222222,0.8472524959921277,1.1802856937340809,0.8472528564465106,40
0.5817171717171716,0.8505753930173615,1.1756747352548775,0.8505757043065629,40
0.5912121212121212,0.8538129128313814,1.171216767715352,0.8538131812986517,40
0.6007070707070706,0.8570733654632703,1.1667612602329256,0.8570735966777872,40
0.6102020202020202,0.8601495005210792,1.1625885958129363,0.8601496993668766,40
0.6196969696969696,0.8631474302318624,1.1585506310681777,0.8631476009872736,40
0.6291919191919192,0.8660692715589097,1.1546420509759194,0.8660694179674326,40
0.6386868686868686,0.8690257911091995,1.1507138340780758,0.8690259164426192,40
0.6481818181818182,0.8718043415290025,1.1470463639194124,0.8718044486435411,40
0.6576767676767676,0.8745128401105924,1.1434937877796492,0.8745129314967912,40
0.6671717171717171,0.8772636681794281,1.1399081442359111,0.8772637460064041,40
0.6766666666666666,0.8798406895365422,1.1365693947693554,0.8798407556912055,40
0.6861616161616161,0.8823529754453961,1.133333289316804,0.8823530315671604,40
0.6956565656565656,0.8849157552994324,1.130051074366538,0.8849158028108993,40
0.7051515151515151,0.8873070523733384,1.1270055809037405,0.887307092507392,40
0.7146464646464646,0.8897520789985149,1.123908584878585,0.8897521128222192,40
0.7241414141414141,0.892028813128622,1.1210400216700283,0.8920288415642742,40
0.7336363636363636,0.8943626860808388,1.1181146257141736,0.8943627099244964,40
0.7431313131313131,0.896530816866356,1.115410626368985,0.8965308368041238,40
0.7526262626262625,0.8987596768025049,1.1126444875204853,0.8987596934248347,40
0.7621212121212121,0.9008247364729869,1.1100938501259585,0.900824750287221,40
0.7716161616161615,0.9029543062408585,1.1074757527467343,0.9029543176822185,40
0.7811111111111111,0.9049214339489398,1.1050683103351324,0.9049214433901435,40
0.7906060606060605,0.906957054971718,1.1025880382298625,0.9069570627313865,40
0.8001010101010101,0.9088310271011223,1.1003145471272886,0.9088310334511203,40
0.8095959595959595,0.9107776917334984,1.0979627729975283,0.9107776969053359,40
0.819090909090909,0.9126801035658574,1.0956741536196333,0.9126801077562667,40
0.8285858585858585,0.9144253291670478,1.0935830057451519,0.9144253325428359,40
0.838080808080808,0.9162457150527614,1.091410288278855,0.9162457177550262,40
0.8475757575757575,0.9179084735343542,1.089433237444205,0.9179084756821441,40
0.857070707070707,0.9196510681450458,1.087368932237549,0.919651069838532,40
0.8665656565656565,0.9213548477585684,1.0853581575358897,0.9213548490817902,40
0.876060606060606,0.9229038473418752,1.0835364950316062,0.922903848365114,40
0.8855555555555554,0.924535728909239,1.0816239640406253,0.9245357296910659,40
0.895050505050505,0.9261316806936347,1.0797600609570346,0.9261316812826772,40
0.9045454545454544,0.927574836359571,1.0780801298196856,0.9275748367960318,40
0.914040404040404,0.9291042521524255,1.0763054820633235,0.9291042524693877,40
0.9235353535353534,0.9306003625903446,1.0745751239731738,0.9306003628148913,40
0.933030303030303,0.9319448511637397,1.0730248670307887,0.9319448513179126,40
0.9425252525252524,0.9333793153580581,1.0713757885414306,0.933379315459676,40
0.952020202020202,0.9347828666576421,1.0697671466482315,0.9347828667209992,40
0.9615151515151514,0.9360352012522284,1.0683358902124616,0.9360352012886884,40
0.9710101010101009,0.9373815746161432,1.0668014254595295,0.9373815746346439,40
0.9805050505050504,0.9386992204880388,1.065303963371878,0.9386992204955186,40
0.99,0.9399888510503189,1.0638424050270663,0.939988851052078,40
0.5057575757575757,0.8213110561901054,1.2175654917380465,0.8213111756749061,80
0.5152525252525252,0.8253096982977342,1.2116663624122899,0.8253097996775514,80
0.5247474747474747,0.8292023445621127,1.2059782591763926,0.829202430479425,80
0.5342424242424242,0.832992355867473,1.2004912085400907,0.8329924285940866,80
0.5437373737373737,0.8366829356595237,1.1951958829084282,0.8366829971462567,80
0.5532323232323232,0.8402771388020148,1.1900835496080524,0.8402771907220966,80
0.5627272727272727,0.8437778796165909,1.185146024987519,0.8437779234035072,80
0.5722222222222222,0.8472923444630154,1.1802301844633867,0.8472923813434562,80
0.5817171717171716,0.8506160335600589,1.175618564130197,0.8506160645825586,80
0.5912121212121212,0.8538544420302134,1.17115980286089,0.8538544680900101,80
0.6007070707070706,0.8570099948920082,1.166847534988212,0.8570100167525899,80
0.6102020202020202,0.860085008192154,1.1626757709705215,0.8600850265039093,80
0.6196969696969696,0.863189387687681,1.1584943168483668,0.8631894030040203,80
0.6291919191919192,0.8661124216315307,1.154584526239977,0.8661124344228046,80
0.6386868686868686,0.8689614902182888,1.1507989839098547,0.8689615008837901,80
0.6481818181818182,0.8718472309779572,1.146989936388618,0.8718472398562558,80
0.6576767676767676,0.874557126957746,1.1434358822031698,0.87455713433558,80
0.6671717171717171,0.877198844388858,1.139992381883149,0.8771988505087726,80
0.6766666666666666,0.8798849906462183,1.1365121699207132,0.8798849957131215,80
0.6861616161616161,0.8823988868940436,1.1332743216844943,0.8823988910808261,80
0.6956565656565656,0.8848497033996128,1.1301354299583048,0.8848497068519601,80
0.7051515151515151,0.8873532453248056,1.1269469123696745,0.8873532481653136,80
0.7146464646464646,0.8896863281136254,1.123991645595217,0.8896863304453169,80
0.7241414141414141,0.8920754450871806,1.1209814209181288,0.8920754469965064,80
0.7336363636363636,0.8942969822628482,1.1181967733690552,0.8942969838222451,80
0.7431313131313131,0.896578042141199,1.115351874569457,0.8965780434112678,80
0.7526262626262625,0.8986937755201164,1.1127260778247328,0.8986937765514748,80
0.7621212121212121,0.9008727081771184,1.11003473734204,0.9008727090119741,80
0.7716161616161615,0.9028879697692517,1.1075571205756203,0.9028879704427387,80
0.7811111111111111,0.9049703057384461,1.1050086325031523,0.9049703062797558,80
0.7906060606060605,0.9068900499545213,1.102669502273344,0.9068900503878611,80
0.8001010101010101,0.9088809547329447,1.1002541034582782,0.9088809550783477,80
0.8095959595959595,0.9108263997748813,1.097904057509926,0.9108264000488899,80
0.819090909090909,0.912614091517886,1.0957534069376151,0.9126140917341293,80
0.8285858585858585,0.9144752722967369,1.09352328083018,0.914475272466416,80
0.838080808080808,0.9161785215428682,1.091490333473409,0.9161785216751646,80
0.8475757575757575,0.9179598125804322,1.0893723083464282,0.9179598126828509,80
0.857070707070707,0.919701266153076,1.0873095827983332,0.9197012662317328,80
0.8665656565656565,0.9212879714391101,1.085436943714718,0.9212879714989725,80
0.876060606060606,0.9229556205278218,1.0834757140631723,0.9229556205729101,80
0.8855555555555554,0.924586411740824,1.0815646729191988,0.9245864117743796,80
0.895050505050505,0.9260647556415469,1.0798380932953584,0.9260647556661714,80
0.9045454545454544,0.9276272746864878,1.0780191864647062,0.9276272747042597,80
0.914040404040404,0.9291556439853244,1.0762459513357856,0.9291556439978952,80
0.9235353535353534,0.9305330437441188,1.074652863455952,0.930533043752793,80
0.933030303030303,0.931998182146966,1.0729634661908718,0.9319981821527669,80
0.9425252525252524,0.9334316377765411,1.07131573382495,0.9334316377802653,80
0.952020202020202,0.9347148235522764,1.0698450209654478,0.934714823554538,80
0.9615151515151514,0.9360896518981756,1.06827374704146,0.9360896518994433,80
0.9710101010101009,0.9374350494320355,1.0667405710996947,0.937435049432662,80
0.9805050505050504,0.9386301318429852,1.0653823759487842,0.9386301318432319,80
0.99,0.9399211143448755,1.0639190722904437,0.939921114344932,80

